How large is the gluon polarization in the statistical parton distributions approach?

We review the theoretical foundations of the quantum statistical approach to parton distributions and we show that by using some recent experimental results from Deep Inelastic Scattering, we are able to improve the description of the data by means of a new determination of the parton distributions. We will see that a large gluon polarization emerges, giving a significant contribution to the proton spin.

==> aipparms.txt <==
FILE QUARANTINED

Microsoft Forefront Security has identified that the attachment called "article2.tgz->->article2/aipparms.ins" is potentially dangerous and has been replaced by this message. (reference CERNMX11:article2.tgz->->article2/aipparms.ins)
For more information see: [http://cern.ch/mmmservices/Help/?kBID=171010]
The CERN Antivirus Service

==> aipproc.txt <==
FILE QUARANTINED

Microsoft Forefront Security has identified that the attachment called "article2.tgz->->article2/aipproc.ins" is potentially dangerous and has been replaced by this message. (reference CERNMX11:article2.tgz->->article2/aipproc.ins)
For more information see: [http://cern.ch/mmmservices/Help/?kBID=171010]
The CERN Antivirus Service
